Implementing efficient balanced networks with mixed-signal spike-based learning circuits

Efficient Balanced Networks (EBNs) are networks of spiking neurons in which excitatory and inhibitory synaptic currents are balanced on a short timescale, leading to desirable coding properties such as high encoding precision, low firing rates, and distributed information representation. It is for these benefits that it would be desirable to implement such networks in low-power neuromorphic processors. However, the degree of device mismatch in analog mixed-signal neuromorphic circuits renders the use of pre-trained EBNs challenging, if not impossible. To overcome this issue, we developed a novel local learning rule suitable for on-chip implementation that drives a randomly connected network of spiking neurons into a tightly balanced regime. Here we present the integrated circuits that implement this rule and demonstrate their expected behaviour in low-level circuit simulations. Our proposed method paves the way towards a system-level implementation of tightly balanced networks on analog mixed-signal neuromorphic hardware. Thanks to their coding properties and sparse activity, neuromorphic electronic EBNs will be ideally suited for extreme-edge computing applications that require low-latency, ultra-low power consumption and which cannot rely on cloud computing for data processing.

==> old_comments.txt <==
\begin{comment}
\section{Results}
To demonstrate the proper function of the learning rule, we performed two basic experiments: in the first experiment, a single plastic synapse, which receives spikes at a constant frequency,  balances the post-synaptic potential around $V_{\textnormal{rest}}$. In order to produce an initial over-correction \GI{What does this mean? Can the circuit overshoot? Why would one want to do it on purpose? What is an ``overcorrection''?}, we initialise the post-synaptic membrane potential at zero \GI{Why does setting the Vmem to zero produce an overcorrection?}. This will cause the plastic synapse to initially increase its weight, which will lead to an overshoot of the membrane potential \GI{Why?}. We then expect the synaptic weight, as well as the membrane potential, to slowly converge towards 0 and $V_{\textnormal{rest}}$, respectively \GI{Why? Which equations are being implemented/followed? Where is this demonstrated? Which figure should one look at? Why does this show that the circuit works as expected?}. In the second experiment we feed the same spiking input into two synapses, of which one has a fixed weight, and the other has the weight value controlled by the learning circuit. Since both synapses feed their currents into the same post-synaptic neuron, we expect the plastic synapse to account for the current injected by the fixed-weight synapse. \GI{This shouldn't be an ``expectation''. And it is not clear what you mean by: the plastic synapse should ``account'' for the non-plastic one.}
%To avoid confusion, it should be noted that the circuits represent membrane potentials using currents, which is why the plots are showing currents on the y-axis to represent $V_{\textnormal{mem}}$.

\subsection{Overshooting $V_{\textnormal{rest}}$}

In this experiment there is only one synapse connected to the neuron, which changes its efficacy according to the given learning rule \GI{avoid redundency. This was already explained in the paragraphs above}, to lead the membrane potential to the desired resting potential. The initial synaptic weight is set to $\Omega_{n,k} = 8$ to provoke an overshoot \GI{Why does setting it in this way provoke an overshot?} of the V$_\textnormal{SL}$ region, so the circuit has to correct the weight again by decreasing it.

This setup shows the stabilising character of the circuit and the convergence point of the weight in a non-perturbed setting.

\begin{figure}[!htb]
\centering
  \includegraphics[width = 0.8\columnwidth]{figures/sim1_plot.png}
  \caption{Regulating synapse connected to the neuron without perturbation.}
  \label{fig:sim_1}
\end{figure}
 
Since there are no other synapses connected to the neuron, the synaptic weight is expected to converge toward zero \GI{it \textbf{converges} to zero (rather than \emph{should converge} or \emph{expected to converge}\ldots}, as can be seen in figure \ref{fig:sim_1}. Due to the initial membrane potential at zero, the synaptic weight is initially increased and leads to an overshoot of the membrane potential, which is then counter-balanced by a negative correction until the V$_\textnormal{SL}$ region is reached. After some time, the membrane potential starts converging toward $V_{\textnormal{rest}}$ and, as expected, the weight remains at zero after the membrane potential has converged. This however causes small oscillations around $V_{\textnormal{rest}}$.

\subsection{Overshooting $V_{\textnormal{rest}}$ under Disturbance}

In order to simulate the scenario in an \gls{ebn}, where inhibitory and excitatory synapses have to find a balance to minimise the fluctuations of the membrane potential around $V_{\textnormal{rest}}$, we considered the following setup for the second experiment:
A static excitatory synapse with a fixed weight at $\Omega_{n,k+1} = 25$ is connected to the neuron, besides the plastic synapse from the first setup. Both synapses receive the same spike train as input and both have the same synaptic time constant. This time however, the plastic synapse needs to balance the current injected by the static synapse by finding an appropriate weight. As in the first experiment, the membrane potential is initialised at zero. In combination with an initially excitatory weight for the plastic synapse, this leads to a short period of over-excitation and an increase of the plastic synapse. After this short initial period, the plastic synapse learns to balance the current injected by the static synapse, as can be seen below.

\begin{figure}
\centering
  \includegraphics[width = 0.8\columnwidth]{figures/sim2_plot.png}
  \caption{The membrane potential shoots high very fast, since both synapses are in an excitatory state. After the membrane potential overshoots the V$_\textnormal{SL}$ region, the weight of the regulating synapse becomes negative and tries to compensate the influence of the perturbing synapse on the membrane potential. As soon as the membrane potential stabilises in the V$_\textnormal{SL}$ region, we see that also the weight of the regulating synapse stabilises.}
  \label{fig:sim_2}
\end{figure}

It is notable that, although the convergence of the membrane potential in both experiments looks quite similar, they originate from two different processes: In the first experiment, the weight converges towards zero and the membrane potential converges towards $V_{\textnormal{rest}}$ due to the membrane potential leakage. In the second experiment however, the balance is created by the plastic synapse that learns to balance out the induced current of the static synapse.
\end{comment}


\begin{comment}
Due to the high robustness and energy efficiency, \gls{ebn}s are of high interest to the neuromorphic community. However, achieving tight balance by transferring weights that were computed offline is difficult for one main reason: Component-mismatch leads to chip-specific behaviour, which would require tuning of the parameters for each chip individually. \newline
In this report, we have presented a simple local learning rule that drives a recurrent spiking network into a balanced regime. Since our learning rule naturally incorporates the discrete on-chip weights, it makes a perfect fit for an on-chip implementation. We furthermore implemented the learning rule in-silico and demonstrated its functionality in two simulations using Cadence Virtuoso. \newline
\end{comment}

\begin{comment}
The theory of \gls{ebn}s in an autoencoder-like setting, originally proposed in~\cite{Bourdoukan:2012:LOS:2999325.2999390},
presents a fundamentally different way of encoding signals in a sparse, robust~\cite{Calaim2020.06.15.148338} and precise fashion. \gls{ebn}s can be additionally augmented with slow recurrent connections
to perform more complex tasks, such as implementing a linear dynamical system~\cite{boerlin} of the form $\dot{x} = Ax + c(t)$ or even an arbitrary, non-linear dynamical system~\cite{alemi2017learning} of the form $\dot{x} = f(x) + c(t)$. However, deploying these networks on mixed-signal neuromorphic chips still remains a challenge since component-mismatch causes the pre-defined networks to suddenly become suboptimal, which is the reason why on-chip learning of \gls{ebn}s is required. \newline
In this paper we tackle this problem by presenting a local learning rule, that drives a randomly connected recurrent
network into a balanced regime. Because the learning rule is inherently discrete, it makes a perfect fit
for an on-chip implementation on mixed-signal neuromorphic hardware. We show that the learning rule quickly converges towards the optimal weights and additionally provide detailed circuit schematics. We finally demonstrate the correctness of our circuit design in two experiments.
\end{comment}

\begin{comment}
  In this section, we give a brief theoretical background on \gls{ebn}s and derive the discrete learning rule. We then show that even under heavy constraints imposed by the hardware our algorithm still performs well. \newline
\end{comment}

\begin{comment}
During training, we tracked the distance to the optimal,
discretised weights using the following metric

\begin{equation*}
  dist(\mathbf{A},\mathbf{B}) = \|\mathbf{A}-\frac{trace(\mathbf{A}^T\mathbf{B})}{\|\mathbf{B}\|_F^2}\mathbf{B}\|_F^2 / \|\mathbf{A}\|_F^2
\end{equation*}
\end{comment}

\begin{comment}
Increasing the discretization resolution would lead to a higher weight precision and a tighter balance.
This would also lead to more fine-grained updates and therefore better convergence. Therefore  the precise level of discretization is an important hyper-parameter that should be carefully tuned, similar to finding the best learning rate in a continuous setting.

FOR THE CAPTION BELOW  The code to run these simulations can be found \href{https://github.com/jubueche/On-Chip-EBN-Learning}{here}.

\end{comment}

\begin{comment}
\subsection{DPI Neuron}
We use a slightly modified version of the adaptive exponential \gls{dpi}-neuron circuit described in~\cite{Chicca_etal14}. To allow the \gls{dpi}-neuron to accept excitatory as well as inhibitory currents the differential pair front end is expanded with a complementary NFET differential pair. This second differential pair acts as the inhibitory input allowing charge to flow out of the membrane capacitor of $C_{mem}$.
\end{comment}
